Incremental Learning and State-Space Evolving Fuzzy Control of Nonlinear Time-Varying Systems with Unknown Model

We present a method for incremental modeling and time-varying control of unknown nonlinear systems. The method combines elements of evolving intelligence, granular machine learning, and multi-variable control. We propose a State-Space Fuzzy-set-Based evolving Modeling (SS-FBeM) approach. The resulting fuzzy model is structurally and parametrically developed from a data stream with focus on memory and data coverage. The fuzzy controller also evolves, based on the data instances and fuzzy model parameters. Its local gains are redesigned in real-time -- whenever the corresponding local fuzzy models change -- from the solution of a linear matrix inequality problem derived from a fuzzy Lyapunov function and bounded input conditions. We have shown one-step prediction and asymptotic stabilization of the Henon chaos.

==> BIBeusflat2021.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% BIB FILE WITH SOME EXAMPLES OF DISTINC PUBLICATON TYPES %
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%% EUSFLAT 2021 EUSFLAT 2021 EUSFLAT 2021 EUSFLAT 2021 %%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

@article{Wang2019,
  doi = {10.1109/tcyb.2017.2774831},
  year = {2019},
  month = feb,
  publisher = {Institute of Electrical and Electronics Engineers ({IEEE})},
  volume = {49},
  number = {2},
  pages = {417--426},
  author = {Dan Wang and Witold Pedrycz and Zhiwu Li},
  title = {Granular Data Aggregation: An Adaptive Principle of the Justifiable Granularity Approach},
  journal = {IEEE Trans Cybern}
}

%url = {https://doi.org/10.1007/s12530-020-09334-5},

@article{Leite2020,
  doi = {10.1007/s12530-020-09334-5},
  year = {2020},
  month = mar,
  publisher = {Springer Science and Business Media {LLC}},
  volume = {11},
  number = {2},
  pages = {181--198},
  author = {Daniel Leite and Igor {\v{S}}krjanc and Fernando Gomide},
  title = {An overview on evolving systems and learning from stream data},
  journal = {Evolving Systems}
}

@ARTICLE{Angelov2002,
  author={P. {Angelov} and R. {Buswell}},
  journal={IEEE Transactions on Fuzzy Systems}, 
  title={Identification of evolving fuzzy rule-based models}, 
  year={2002},
  volume={10},
  number={5},
  pages={667-677},
  doi={10.1109/TFUZZ.2002.803499}}

%url = {https://doi.org/10.1016/j.asoc.2016.05.036},
@article{Andonovski2016,
  doi = {10.1016/j.asoc.2016.05.036},
  year = {2016},
  month = nov,
  publisher = {Elsevier {BV}},
  volume = {48},
  pages = {29--38},
  author = {Goran Andonovski and Plamen Angelov and Sa{\v{s}}o Bla{\v{z}}i{\v{c}} and Igor {\v{S}}krjanc},
  title = {A practical implementation of Robust Evolving Cloud-based Controller with normalized data space for heat-exchanger plant},
  journal = {Appl Soft Comput}
}

@ARTICLE{Cordovil2019,  
author={L. A. Q. {Cordovil} and P. H. S. {Coutinho} and I. V. {de Bessa} and M. F. S. V. {D’Angelo} and R. M. {Palhares}},  
journal={IEEE Trans Fuzzy Syst},  
title={Uncertain Data Modeling Based on Evolving Ellipsoidal Fuzzy Information Granules},   
year={2020},  
volume={28},  
number={10},  
pages={2427-2436},  
doi={10.1109/TFUZZ.2019.2937052}}

@article{Pires2020,
title = "Methodology for modeling fuzzy Kalman filters of minimum realization from evolving clustering of experimental data",
journal = "ISA Transactions",
volume = "105",
pages = "1 - 23",
year = "2020",
issn = "0019-0578",
doi = "10.1016/j.isatra.2020.05.034",
author = "Danubia S. Pires and Ginalber L.O. Serra",
}

@article{Ashrafi2020,
title = "{IT2-GSETSK}: An evolving interval Type-II {TSK} fuzzy neural system for online modeling of noisy data",
journal = "Neurocomputing",
volume = "407",
pages = "1 - 11",
year = "2020",
issn = "0925-2312",
doi = "10.1016/j.neucom.2020.03.065",
author = "Mohammad Ashrafi and Dilip K. Prasad and Chai Quek",
}


@article{Garcia2020,
    author={C. {Garcia} and D. {Leite} and I. {\v{S}krjanc}},  
    journal={IEEE Trans Fuzzy Syst},
    title={Incremental Missing-Data Imputation for Evolving Fuzzy Granular Prediction},   
    year={2020},  
    volume={28},  
    number={10},  
    pages={2348-2362},  doi={10.1109/TFUZZ.2019.2935688}}

@ARTICLE{Zhao2020,
  author={J. {Zhao} and Y. {Liu} and L. {Wang} and W. {Wang}},
  journal={IEEE Trans Fuzzy Syst}, 
  title={A Generalized Heterogeneous Type-2 Fuzzy Classifier and Its Industrial Application}, 
  year={2020},
  volume={28},
  number={10},
  pages={2287-2301},
  doi={10.1109/TFUZZ.2019.2930492}}


@article{Camargos2020,
title = "Data-driven prognostics of rolling element bearings using a novel Error Based Evolving {T}akagi–{S}ugeno Fuzzy Model",
journal = "Appl Soft Comput",
volume = "96",
pages = "106628",
year = "2020",
issn = "1568-4946",
doi = "10.1016/j.asoc.2020.106628",
author = "Murilo Osorio Camargos and Iury Bessa and Marcos Flávio Silveira Vasconcelos D’Angelo and Luciana Balieiro Cosme and Reinaldo Martínez Palhares",
}

@ARTICLE{Nguyen2019,  
    author={A. {Nguyen} and T. {Taniguchi} and L. {Eciolaza} and V. {Campos} and R. {Palhares} and M. {Sugeno}},  
    journal={IEEE Comput. Intell. Mag.},
    title={Fuzzy Control Systems: Past, Present and Future},   
    year={2019},  
    volume={14},  
    number={1},  
    pages={56-68},  
    doi={10.1109/MCI.2018.2881644}}
    
@inproceedings{chivala2010fault,
  title={Fault tolerant control using evolving fuzzy modeling},
  author={Chivala, D and Mendon{\c{c}}a, Lu{\'\i}s F and Sousa, Jo{\~a}o MC and da Costa, JMG S{\'a} S{\'a}},
  booktitle={International Conference on Fuzzy Systems},
  pages={1--8},
  year={2010},
  organization={IEEE}
}

@article{lemos2013adaptive,
  title={Adaptive fault detection and diagnosis using an evolving fuzzy classifier},
  author={Lemos, Andre and Caminhas, Walmir and Gomide, Fernando},
  journal={Inf. Sci.},
  volume={220},
  pages={64--85},
  year={2013},
  publisher={Elsevier}
}


@incollection{BandlerKohout80b,
  author =        {W. Bandler and L. J. Kohout},
  title =         {Fuzzy relational products as a tool for analysis and synthesis of the behaviour of complex natural and artificial systems},
  editor =        {S. K. Wang and P. P. Chang},
  booktitle =     {Fuzzy Sets: Theory and Application to Policy Analysis and Information Systems},
  publisher =     {Plenum Press},
  address =       {New York},
  pages =         {341--367},
  year =          {1980}
}





@article{DeBaetsKerre_compoositions93,
  author =   {B. {De Baets} and E.E. Kerre},
  title =    {Fuzzy relational compositions},
  year =     {1993},
  journal =  {Fuzzy Sets and Systems},
  volume =   {60},
  pages =    {109--120}
}



@article{EstevaGodo01,
  author =   {F. Esteva and L. Godo},
  title =    {Monoidal t-norm logic: towards a logic for left-continuous t-norms},
  journal =  {Fuzzy Sets and Systems},
  year =     {2001},
  pages =    {271--288},
  number =   {3},
  volume =   {124}
}

@book{Gottwald93,
  author =   {S. Gottwald},
  title =    {Fuzzy Sets and Fuzzy Logic},
  publisher ={Vieweg},
  address =  {Braunschweig},
  year =     {1993}
}

@book{Hajek98,
  author =   {P. H\'ajek},
  title =    {Metamathematics of Fuzzy Logic},
  publisher ={Kluwer Academic Publishers},
  volume =   {4},
  series =   {Trends in Logic},
  address =  {Dordrecht},
  year =     {1998}
}



@book{KlementMesiarPap00,
  author =   {E. P. Klement and R. Mesiar and E. Pap},
  title =    {Triangular Norms},
  publisher ={Kluwer Academic Publishers},
  address =  {Dordrecht},
  volume =   {8},
  series =   {Trends in Logic},
  year =     {2000}
}



@book{NovakPerfilievaMockor99,
  author =   {V. Nov\'ak and I. Perfilieva and J. Mo\v{c}ko\v{r}},
  title =    {Mathematical Principles of Fuzzy Logic},
  publisher ={Kluwer Academic Publishers},
  address =  {Boston},
  year =     {1999}
}


@article{Ruspini69,
  author =   {E. H. Ruspini},
  title =    {A New Approach to Clustering},
  journal =  {Information and Control},
  year =     {1969},
  volume =   {15},
  pages =    {22--32}
}


@inproceedings{DuboisNakata_IFSA97,
  author =   "D. Dubois and M. Nakata and H. Prade",
  title =    "Find the items which certainly have (most of the) important characteristics to a sufficient degree",
  booktitle =  "Proc. 7th Conference of the International Fuzzy Systems Association ({IFSA'97})",
  address = "Prague, Czech Republic",
  year =     "1997",
  volume = "2",
  pages =   "243-248"
}


@incollection{NavaraPetrik_EUSFLAT07,
  author =   {M. Navara and M. Petr\'{i}k},
  title =    {How to Use Controller with Conditionally Firing Rules},
  editor =   {M. \v{S}t\v{e}pni\v{c}ka and V. Nov\'{a}k and
                  U. Bodenhofer},
  booktitle ={New Dimensions in Fuzzy Logic and Related
                  Technologies. Proc. 5th EUSFLAT Conference},
  volume =   {2},
  year =     {2007},
  pages =    {87--94},
  address =  {Ostrava}
}


@article{Zadeh65,
  author =   {L. A. Zadeh},
  title =    {Fuzzy sets},
  journal =  {Information and Control},
  year =     {1965},
  volume =   {8},
  pages =    {338--353}
}



@article{Zadeh75,
  author =   {L. A. Zadeh},
  title =    {The Concept of a Linguistic Variable and Its
                  Application to Approximate Reasoning {I}},
  year =     {1975},
  journal =  {Inf. Sci.},
  volume =   {8},
  pages =    {199--250}
}


@article{Zadeh75b,
  author =   {L. A. Zadeh},
  title =    {The Concept of a Linguistic Variable and Its
                  Application to Approximate Reasoning {II}},
  year =     {1975},
  journal =  {Inf. Sci.},
  volume =   {8},
  pages =    {301--357}
}

@article{Zadeh75c,
  author =   {L. A. Zadeh},
  title =    {The Concept of a Linguistic Variable and Its
                  Application to Approximate Reasoning {III}},
  year =     {1975},
  journal =  {Inf. Sci.},
  volume =   {9},
  pages =    {43--80}
}



@phdthesis{EsterPhD,
  author    =   {E. {Van Broekhoven}},
  title     =   {Monotonicity aspects of linguistic fuzzy models},
  school    =   {Ghent University},
  address   =   {Ghent, Belgium},
  year      =   {2007}
}


@article{Leite1,
  title={Evolving fuzzy granular modeling from nonstationary fuzzy data streams},
  author={Leite, Daniel and Ballini, Rosangela and Costa, Pyramo and Gomide, Fernando},
  journal={Evolving Systems},
  volume={3},
  number={2},
  pages={65-79},
  year={2012},
  publisher={Springer}
}

@book{Beliakov1,
  title={Aggregation functions: A guide for practitioners},
  author={Beliakov, Gleb and Pradera, Ana and Calvo, Tomasa and others},
  volume={221},
  year={2007},
  publisher={Springer}
}

@book{Cross,
  title={Similarity and compatibility in fuzzy set theory: Assessment and Applications},
  author={Cross, Valerie and Sudkamp, Thomas},
  volume={93},
  year={2002},
  publisher={Springer}
}

@article{Leite2,
  title={Evolving granular fuzzy model-based control of nonlinear dynamic systems},
  author={Leite, Daniel and Palhares, Reinaldo M and Campos, Victor CS and Gomide, Fernando},
  journal={IEEE Trans Fuzzy Syst},
  volume={23},
  number={4},
  pages={923--938},
  year={2015},
  publisher={IEEE}
}

@book{Astrom1,
  title={Adaptive control},
  author={{\AA}str{\"o}m, Karl J and Wittenmark, Bj{\"o}rn},
  year={2013},
  publisher={Courier Corporation}
}

@book{Feng1,
  title={Analysis and synthesis of fuzzy control systems: A Model-Based Approach},
  author={Feng, Gang},
  volume={37},
  year={2018},
  publisher={CRC press}
}

@book{Tanaka1,
  title={Fuzzy control systems design and analysis: a linear matrix inequality approach},
  author={Tanaka, Kazuo and Wang, Hua O},
  year={2004},
  publisher={John Wiley \& Sons}
}

@inproceedings{Lofberg,
  title={YALMIP: A toolbox for modeling and optimization in {MATLAB}},
  author={Lofberg, Johan},
  booktitle={IEEE Int Conf on Robotics and Automation},
  pages={284--289},
  year={2004}
}

@incollection{Andersen,
  title={The {Mosek} interior point optimizer for linear programming},
  author={Andersen, Erling and Andersen, Knud},
  booktitle={High Perform. Optim.},
  pages={197-232},
  year={2000},
  publisher={Springer}
}

@article{Mosek,
  title={{Mosek} optimization toolbox for Matlab},
  author={ApS, Mosek},
  journal={User’s Guide and Reference Manual, Version},
  volume={4},
  year={2019}
}

@incollection{porto2006chaotic,
  title={Chaotic dynamics with fuzzy systems},
  author={Porto, Domenico M},
  booktitle={Integration of Fuzzy Logic and Chaos Theory},
  pages={25--44},
  year={2006},
  publisher={Springer}
}

%url = "http://www.sciencedirect.com/science/article/pii/S0952197617302737",
@article{andonovski2018,
title = "Evolving model identification for process monitoring and prediction of non-linear systems",
journal = "Engineering Applications of Artificial Intelligence",
volume = "68",
pages = "214 - 221",
year = "2018",
issn = "0952-1976",
doi = "https://doi.org/10.1016/j.engappai.2017.10.020",
author = "Goran Andonovski and Gašper Mušič and Sašo Blažič and Igor Škrjanc",
}

@book{pedryczgomide2007,
  title={Fuzzy systems engineering: toward human-centric computing},
  author={Pedrycz, Witold and Gomide, Fernando},
  year={2007},
  publisher={John Wiley \& Sons}
}

@article{Skr,
  title={Inner matrix norms in evolving {C}auchy possibilistic clustering for classification and regression from data streams},
  author={\v{S}krjanc, I. and Bla\v{z}i\v{c}, S. and Lughofer, E. and Dov\v{z}an, D.},
  journal={Inf. Sci.},
  volume={478},
  number={4},
  pages={540--563},
  year={2019}
}

@inproceedings{Saso,
  title={Hybrid System Identification by Incremental Fuzzy {C}-regression Clustering},
  author={Bla\v{z}i\v{c}, S. and \v{S}krjanc, I.},
  booktitle={Int Conf on Fuzzy Syst (FUZZ-IEEE)},
  year={2020}
}

@article{Precup,
  title={Evolving Fuzzy Models for Prosthetic Hand Myoelectric-Based Control},
  author={Radu-Emil Precup and others},
  journal={IEEE Trans Instrum Meas},
  volume={69},
  number={7},
  pages={4625--4636},
  year={2020}
}
  %author={Radu-Emil Precup and Teodor-Adrian Teban and Adriana Albu and Alexandra-Bianca Borlea and Iuliu Alexandru Zamfirache and Emil M. Petriu},
  
  
@article{Kharrat,
  title={Adaptive Observer and Fault Tolerant Control for Takagi-Sugeno Descriptor Nonlinear Systems with Sensor and Actuator Faults},
  author={Dhouha Kharrat and Hamdi Gassara and Ahmed El Hajjaji and Mohamed Chaabane},
  journal={Int J Control Autom Syst},
  volume={16},
  number={3},
  pages={972--982},
  year={2018}
}

@inproceedings{Camargos2,
  title={Evolving Fuzzy System Applied to Battery Charge Capacity Prediction for Fault Prognostics},
  author={Murilo Osorio Camargos and Iury Bessa and Luiz Cordovil Junior and Pedro Henrique Silva Coutinho and Daniel Furtado Leite and Reinaldo Martínez Palhares},
  booktitle={The 12th Conf. of the European Society for Fuzzy Logic and Technology (EUSFLAT)},
  pages={1--8},
  year={2021},
}

@inproceedings{Andonovski,
  title={Detection of driver maneuvers using evolving fuzzy cloud-based system},
  author={Goran Andonovski and Oscar Sipele and Jose Antonio Iglesias and Araceli Sanchis and Edwin Lughofer and Igor Skrjanc},
  booktitle={IEEE SSCI},
  pages={700--706},
  year={2020},
}

@article{Gu,
  title={Semi-supervised deep rule-based approach for image classification},
  author={Xiaowei Gu and Plamen Angelov},
  journal={Appl Soft Comput},
  volume={68},
  pages={53--68},
  year={2018}
}

@inproceedings{Ohtake,
  title={Fuzzy modeling via sector nonlinearity concept},
  author={H. Ohtake and K. Tanaka and H. Wang},
  booktitle={9th IFSA World Congress and 20th NAFIPS International Conference},
  pages={127--132},
  year={2001},
}

@phdthesis{phdthesisL,
  author       = {Daniel Leite}, 
  title        = {Evolving Granular Systems},
  school       = {School of Electrical and Computer Engineering, University of Campinas},
  year         = 2012
}

@article{Henon,
  title={A two-dimensional mapping with a strange attractor},
  author={M. Hénon},
  journal={Commun Math Phys},
  volume={50},
  number={1},
  pages={69--77},
  year={1976}
}

